Limits of combinatorial patchworking

It is shown that there are real plane algebraic curves of degree eight that cannot be realized as T-curves, i.e., via combinatorial patchworking. In fact, this holds for several real schemes (i.e., ambient isotopy types) with the maximal number of real components, called $M$-curves. On the other hand, each nonempty real scheme of lower degree, maximal or not, arises as a T-curve. By constructing one patchwork of the dilated triangle $d\cdot\Delta_2$ for each nonempty real scheme of degree $d\leq 7$, we provide an explicit method for constructing polynomials realizing these real schemes. This resolves a question of Itenberg and Viro (1996).

==> tikz/even_even.tikz <==
\begin{tikzpicture}[scale=.03]
		\fill[white] (1.1,0.1) arc (0:90:1) -- (-0.1,1.1) arc (90:180:1) -- (-1.1,-0.1) arc (180:270:1) --(0.1,-1.1) arc (270:360:1) --cycle;
\end{tikzpicture}

==> tikz/even_odd.tikz <==
\begin{tikzpicture}[scale=.03]
	\fill[white] (1.1,0.1) arc (0:90:1) -- (-0.1,1.1) arc (90:180:1) -- cycle; \fill[white](-1.1,-0.1) arc (180:270:1) --(0.1,-1.1) arc (270:360:1) --cycle;
\end{tikzpicture}

==> tikz/odd_odd.tikz <==
\begin{tikzpicture}[scale=.03]
	\fill[white] (0.1,0.1) -- (1.1,0.1) arc (0:90:1) -- cycle; 
	\fill[white] (-0.1,0.1) -- (-0.1,1.1) arc (90:180:1) -- cycle; 
	\fill[white] (-0.1,-0.1) -- (-1.1,-0.1) arc (180:270:1) -- cycle; 
	\fill[white](0.1,-0.1) -- (0.1,-1.1) arc (270:360:1) --cycle;
\end{tikzpicture}
